Adaptive Finite Element Modeling Techniques for the Poisson-Boltzmann Equation

We develop an efficient and reliable adaptive finite element method (AFEM) for the nonlinear Poisson-Boltzmann equation (PBE). We first examine the regularization technique of Chen, Holst, and Xu; this technique made possible the first a priori pointwise estimates and the first complete solution and approximation theory for the Poisson-Boltzmann equation. It also made possible the first provably convergent discretization of the PBE, and allowed for the development of a provably convergent AFEM for the PBE. However, in practice the regularization turns out to be numerically ill-conditioned. In this article, we examine a second regularization, and establish a number of basic results to ensure that the new approach produces the same mathematical advantages of the original regularization, without the ill-conditioning property. We then design an AFEM scheme based on the new regularized problem, and show that the resulting AFEM scheme is accurate and reliable, by proving a contraction result for the error. This result, which is one of the first results of this type for nonlinear elliptic problems, is based on using continuous and discrete a priori pointwise estimates to establish quasi-orthogonality. To provide a high-quality geometric model as input to the AFEM algorithm, we also describe a class of feature-preserving adaptive mesh generation algorithms designed specifically for constructing meshes of biomolecular structures, based on the intrinsic local structure tensor of the molecular surface. The stability advantages of the new regularization are demonstrated using an FETK-based implementation, through comparisons with the original regularization approach for a model problem. The convergence and accuracy of the overall AFEM algorithm is also illustrated by numerical approximation of electrostatic solvation energy for an insulin protein.

==> abs-arxiv.txt <==
We consider the design of an effective and reliable adaptive finite element
method (AFEM) for the nonlinear Poisson-Boltzmann equation (PBE).  We first 
examine the two-term regularization technique for the continuous problem 
recently proposed by Chen, Holst, and Xu based on the removal of the singular 
electrostatic potential inside biomolecules; this technique made possible the 
development of the first complete solution and approximation theory for the 
Poisson-Boltzmann equation, the first provably convergent discretization, and 
also allowed for the development of a provably convergent AFEM.  However, in 
practical implementation, this two-term regularization exhibits numerical 
instability.  Therefore, we examine a variation of this regularization 
technique which can be shown to be less susceptible to such instability.
We establish a priori estimates and other basic results for the continuous 
regularized problem, as well as for Galerkin finite element approximations.
We show that the new approach produces regularized continuous and discrete
problems with the same mathematical advantages of the original regularization.
We then design an AFEM scheme for the new regularized problem, and show that 
the resulting AFEM scheme is accurate and reliable, by proving a contraction 
result for the error.  This result, which is one of the first results of this
type for nonlinear elliptic problems, is based on using continuous and discrete
a priori pointwise estimates to establish quasi-orthogonality.  To provide a 
high-quality geometric model as input to the AFEM algorithm, we also describe 
a class of feature-preserving adaptive mesh generation algorithms designed 
specifically for constructing meshes of biomolecular structures, based on the 
intrinsic local structure tensor of the molecular surface.  All of the 
algorithms described in the article are implemented in the Finite Element 
Toolkit (FETK), developed and maintained at UCSD.  The stability advantages 
of the new regularization scheme are demonstrated with FETK through 
comparisons with the original regularization approach for a model problem.
The convergence and accuracy of the overall AFEM algorithm is also illustrated
by numerical approximation of electrostatic solvation energy for an insulin 
protein.

